Generalized Graph Connections for Dataflow Modeling of DSP Applications

In dataflow representations for signal processing systems, applications are represented as directed graphs in which vertices represent computations and edges correspond to buffers that store data as it passes between computations. The buffers are single-input, single-output components that manage data in a first-in, first-out (FIFO) fashion. In this paper, we generalize the concept of dataflow buffers with a concept called "passive blocks". Like dataflow buffers, passive blocks are used to store data during the intervals between its generation by producing actors, and its use by consuming actors. However, passive blocks can have multiple inputs and multiple outputs, and can incorporate operations on and rearrangements of the stored data subject to certain constraints. We define a form of flowgraph representation that is based on replacing dataflow edges with the proposed concept of passive blocks. We present a structured design methodology for utilizing this new form of signal processing flowgraph, and demonstrate its utility in improving memory management efficiency, and execution time performance.

==> figures/README.txt <==
This is directory for placing all figures in the paper.


==> misspelled.txt <==
DSSF
PAFG
PAFGs

